Dark Matter Search Results from a One Tonne$\times$Year Exposure of XENON1T

We report on a search for Weakly Interacting Massive Particles (WIMPs) using 278.8 days of data collected with the XENON1T experiment at LNGS. XENON1T utilizes a liquid xenon time projection chamber with a fiducial mass of $(1.30 \pm 0.01)$ t, resulting in a 1.0 t$\times$yr exposure. The energy region of interest, [1.4, 10.6] $\mathrm{keV_{ee}}$ ([4.9, 40.9] $\mathrm{keV_{nr}}$), exhibits an ultra-low electron recoil background rate of $(82\substack{+5 \\ -3}\textrm{ (sys)}\pm3\textrm{ (stat)})$ events/$(\mathrm{t}\times\mathrm{yr}\times\mathrm{keV_{ee}})$. No significant excess over background is found and a profile likelihood analysis parameterized in spatial and energy dimensions excludes new parameter space for the WIMP-nucleon spin-independent elastic scatter cross-section for WIMP masses above 6 GeV/c${}^2$, with a minimum of $4.1\times10^{-47}$ cm$^2$ at 30 GeV/c${}^2$ and 90% confidence level.

==> xenon1t_1ty.csv <==
"# XENON Collaboration 2018. arXiv-1805.12562, Phys. Rev. Lett. 121, 111302 ",,,,,,,
## WIMP mass/GeV , upper limit [cm^2], -2 sigmath percentile UL [cm^2], -1sighmath, 0sigmath, 1sigmath, 2sigmath,
6,2.49E-44,1.93E-44,2.47E-44,4.64E-44,1.27E-43,2.04E-43,  
8,2.05E-45,1.29E-45,1.71E-45,3.65E-45,7.41E-45,1.15E-44,  
9,9.40E-46,4.89E-46,6.70E-46,1.64E-45,3.08E-45,4.78E-45,  
10,5.39E-46,2.55E-46,3.54E-46,8.81E-46,1.61E-45,2.43E-45,  
15,1.17E-46,3.54E-47,5.79E-47,1.42E-46,2.39E-46,3.74E-46,  
20,5.66E-47,1.76E-47,2.76E-47,6.31E-47,1.13E-46,1.63E-46,  
30,4.05E-47,1.07E-47,1.84E-47,3.85E-47,6.80E-47,9.51E-47,  
40,4.48E-47,9.59E-48,1.51E-47,3.39E-47,6.07E-47,9.54E-47,  
50,5.26E-47,1.03E-47,1.61E-47,3.58E-47,6.06E-47,9.37E-47,  
70,6.79E-47,9.82E-48,1.75E-47,4.06E-47,7.09E-47,1.15E-46,  
100,9.12E-47,1.25E-47,2.37E-47,4.97E-47,8.97E-47,1.34E-46,  
150,1.31E-46,1.66E-47,3.34E-47,6.87E-47,1.25E-46,1.83E-46,  
200,1.72E-46,2.48E-47,4.31E-47,9.04E-47,1.50E-46,2.24E-46,  
400,3.34E-46,4.02E-47,8.09E-47,1.69E-46,3.02E-46,4.52E-46,  
1000,8.24E-46,1.00E-46,1.79E-46,4.09E-46,7.11E-46,1.06E-45,  
10000,8.21E-45,1.03E-45,1.93E-45,4.11E-45,7.15E-45,1.10E-44,  

